Data-Aided Channel Estimation Utilizing Gaussian Mixture Models

In this work, we propose two methods that utilize data symbols in addition to pilot symbols for improved channel estimation quality in a multi-user system, so-called semi-blind channel estimation. To this end, a subspace is estimated based on all received symbols and utilized to improve the estimation quality of a Gaussian mixture model-based channel estimator, which solely uses pilot symbols for channel estimation. Both of the proposed approaches allow for parallelization. Even the precomputation of estimation filters, which is beneficial in terms of computational complexity, is enabled by one of the proposed methods. Numerical simulations for real channel measurement data available to us show that the proposed methods outperform the studied state-of-the-art channel estimators.

==> data/nmse_ura64_measurement_dmle_0dB_quadriga_200snaps.csv <==
1.000000000000000000e+00,2.072641162502156936e-02
2.000000000000000000e+00,4.182134087728215516e-02
3.000000000000000000e+00,6.275102167775835349e-02
4.000000000000000000e+00,8.280252986669446591e-02
5.000000000000000000e+00,1.033227229929815499e-01
6.000000000000000000e+00,1.193611176758673648e-01
7.000000000000000000e+00,1.401351271333946547e-01
8.000000000000000000e+00,1.601218357852526308e-01
9.000000000000000000e+00,1.784663276507499619e-01
1.000000000000000000e+01,1.953690093620656376e-01
1.100000000000000000e+01,2.142394736082000872e-01
1.200000000000000000e+01,2.292031458233433072e-01
1.300000000000000000e+01,2.466609554514394287e-01
1.400000000000000000e+01,2.624877476448643221e-01
1.500000000000000000e+01,2.809271409242333206e-01
1.600000000000000000e+01,2.949551499773223617e-01
1.700000000000000000e+01,3.168186908612065089e-01
1.800000000000000000e+01,3.310248274299719684e-01
1.900000000000000000e+01,3.483001209425827804e-01
2.000000000000000000e+01,3.637885899206103613e-01
2.100000000000000000e+01,3.808650841571522561e-01
2.200000000000000000e+01,3.969074151878057011e-01
2.300000000000000000e+01,4.101473302912226893e-01
2.400000000000000000e+01,4.280361692318275235e-01
2.500000000000000000e+01,4.433003561097568213e-01
2.600000000000000000e+01,4.597654879175349651e-01
2.700000000000000000e+01,4.716576079579147818e-01
2.800000000000000000e+01,4.872262459693293968e-01
2.900000000000000000e+01,5.031085483606726472e-01
3.000000000000000000e+01,5.156407985158886209e-01
3.100000000000000000e+01,5.370049046577465290e-01
3.200000000000000000e+01,5.481376944013304220e-01
3.300000000000000000e+01,5.593054990544444882e-01
3.400000000000000000e+01,5.769526006952968578e-01
3.500000000000000000e+01,5.920137481288290093e-01
3.600000000000000000e+01,6.049851437256780207e-01
3.700000000000000000e+01,6.208096209588999104e-01
3.800000000000000000e+01,6.339154653375903559e-01
3.900000000000000000e+01,6.488591415398068385e-01
4.000000000000000000e+01,6.577105439877710680e-01
4.100000000000000000e+01,6.783981156952081371e-01
4.200000000000000000e+01,6.923793497364573168e-01
4.300000000000000000e+01,7.079284848276432562e-01
4.400000000000000000e+01,7.178439798079661038e-01
4.500000000000000000e+01,7.318138226298467330e-01
4.600000000000000000e+01,7.499744165998916134e-01
4.700000000000000000e+01,7.645822116712098770e-01
4.800000000000000000e+01,7.738296199609245862e-01
4.900000000000000000e+01,7.891971098442354116e-01
5.000000000000000000e+01,8.073339255506856160e-01
5.100000000000000000e+01,8.159144442568304623e-01
5.200000000000000000e+01,8.317053268059436677e-01
5.300000000000000000e+01,8.454712696043510389e-01
5.400000000000000000e+01,8.581974324041804492e-01
5.500000000000000000e+01,8.718995261704486355e-01
5.600000000000000000e+01,8.865978278596201578e-01
5.700000000000000000e+01,8.986049354780412113e-01
5.800000000000000000e+01,9.154910606035683296e-01
5.900000000000000000e+01,9.272311561830040016e-01
6.000000000000000000e+01,9.442001936803277040e-01
6.100000000000000000e+01,9.560631756042126117e-01
6.200000000000000000e+01,9.704836079935095228e-01
6.300000000000000000e+01,9.841305522922147997e-01
6.400000000000000000e+01,9.982216317324021926e-01


==> data/nmse_ura64_measurement_dmle_quadriga_0dB_8ue_snaps.csv <==
2.000000000000000000e+01,3.027288141853924919e-01
3.000000000000000000e+01,2.613433293397849355e-01
5.000000000000000000e+01,2.181715719493662609e-01
1.000000000000000000e+02,1.817969354102505486e-01
2.000000000000000000e+02,1.582594843203988799e-01
5.000000000000000000e+02,1.426494366937101910e-01
1.000000000000000000e+03,1.362608118410607305e-01
2.000000000000000000e+03,1.322169641682529317e-01
5.000000000000000000e+03,1.275842121811377461e-01
1.000000000000000000e+04,1.251844125812821007e-01


==> data/nmse_ura64_measurement_dmle_quadriga_8ue_200snaps.csv <==
-1.500000000000000000e+01,4.364389503383747204e+00
-1.000000000000000000e+01,1.478126713692635041e+00
-5.000000000000000000e+00,4.846588574290914830e-01
0.000000000000000000e+00,1.601218357852523533e-01
5.000000000000000000e+00,5.172381038974553646e-02
1.000000000000000000e+01,1.651043750323021725e-02
1.500000000000000000e+01,5.203466521282997144e-03
2.000000000000000000e+01,1.639330143973009770e-03


==> data/nmse_ura64_measurement_gmm_heuristic_0dB_quadriga_200snaps.csv <==
1.000000000000000000e+00,1.779200686894141445e-02
2.000000000000000000e+00,2.928871755306170291e-02
3.000000000000000000e+00,3.880295430336243301e-02
4.000000000000000000e+00,4.730835190922682426e-02
5.000000000000000000e+00,5.562641267034437037e-02
6.000000000000000000e+00,6.012618856865091510e-02
7.000000000000000000e+00,6.666792598951153115e-02
8.000000000000000000e+00,7.250155623631628077e-02
9.000000000000000000e+00,7.545700987530343240e-02
1.000000000000000000e+01,7.920716906169086857e-02
1.100000000000000000e+01,8.430526750872262276e-02
1.200000000000000000e+01,8.643308735279708888e-02
1.300000000000000000e+01,9.061725602338736862e-02
1.400000000000000000e+01,9.433778298424704001e-02
1.500000000000000000e+01,9.546835177010976059e-02
1.600000000000000000e+01,9.699256636942708842e-02
1.700000000000000000e+01,9.955281016916286974e-02
1.800000000000000000e+01,1.023920664472676434e-01
1.900000000000000000e+01,1.039719333725793865e-01
2.000000000000000000e+01,1.056282308975515505e-01
2.100000000000000000e+01,1.068415928707468071e-01
2.200000000000000000e+01,1.091712210948860562e-01
2.300000000000000000e+01,1.085594077457587431e-01
2.400000000000000000e+01,1.097564476835655861e-01
2.500000000000000000e+01,1.124387475869509934e-01
2.600000000000000000e+01,1.125712318170734860e-01
2.700000000000000000e+01,1.128234625531620156e-01
2.800000000000000000e+01,1.137322952855533420e-01
2.900000000000000000e+01,1.133493988476669406e-01
3.000000000000000000e+01,1.139316686197531792e-01
3.100000000000000000e+01,1.161086071670650310e-01
3.200000000000000000e+01,1.163054923781090960e-01
3.300000000000000000e+01,1.152814193689681715e-01
3.400000000000000000e+01,1.158494901868886984e-01
3.500000000000000000e+01,1.179603005793809223e-01
3.600000000000000000e+01,1.168656116688641111e-01
3.700000000000000000e+01,1.170588722823757838e-01
3.800000000000000000e+01,1.176536562655719903e-01
3.900000000000000000e+01,1.176003602430820277e-01
4.000000000000000000e+01,1.179972988618512991e-01
4.100000000000000000e+01,1.177018827382632499e-01
4.200000000000000000e+01,1.177471507573289167e-01
4.300000000000000000e+01,1.179532319815753266e-01
4.400000000000000000e+01,1.170913355188347854e-01
4.500000000000000000e+01,1.167237565197197374e-01
4.600000000000000000e+01,1.173176940412486297e-01
4.700000000000000000e+01,1.171020271300213522e-01
4.800000000000000000e+01,1.177100547283491810e-01
4.900000000000000000e+01,1.178801033904933182e-01
5.000000000000000000e+01,1.177632201061027811e-01
5.100000000000000000e+01,1.174922336229033831e-01
5.200000000000000000e+01,1.175197424320657824e-01
5.300000000000000000e+01,1.174242799044713792e-01
5.400000000000000000e+01,1.176014373545809788e-01
5.500000000000000000e+01,1.172319657020103323e-01
5.600000000000000000e+01,1.175468209489750060e-01
5.700000000000000000e+01,1.166660761659701340e-01
5.800000000000000000e+01,1.170712467647328364e-01
5.900000000000000000e+01,1.170368861175536401e-01
6.000000000000000000e+01,1.170571270429388022e-01
6.100000000000000000e+01,1.167521844673952008e-01
6.200000000000000000e+01,1.172262219310764991e-01
6.300000000000000000e+01,1.167146035959013839e-01
6.400000000000000000e+01,1.167661725361358316e-01


==> data/nmse_ura64_measurement_gmm_heuristic_quadriga_0dB_8ue_snaps.csv <==
2.000000000000000000e+01,1.606404352455048368e-01
3.000000000000000000e+01,1.263589348828902947e-01
5.000000000000000000e+01,1.000729235118917038e-01
1.000000000000000000e+02,8.105162549009416184e-02
2.000000000000000000e+02,7.075460891086418624e-02
5.000000000000000000e+02,6.643104314583628267e-02
1.000000000000000000e+03,6.367431146710095247e-02
2.000000000000000000e+03,6.469073825750677742e-02
5.000000000000000000e+03,6.334861401749472543e-02
1.000000000000000000e+04,6.242964490932095128e-02


==> data/nmse_ura64_measurement_gmm_heuristic_quadriga_8ue_200snaps.csv <==
-1.500000000000000000e+01,6.910261433103855877e-01
-1.000000000000000000e+01,3.807692468356244087e-01
-5.000000000000000000e+00,1.683703140451779656e-01
0.000000000000000000e+00,7.171213174819064673e-02
5.000000000000000000e+00,2.899837568636969010e-02
1.000000000000000000e+01,1.108114330686305049e-02
1.500000000000000000e+01,4.099287040967420498e-03
2.000000000000000000e+01,1.442776585364161871e-03


==> data/nmse_ura64_measurement_gmm_quadriga.csv <==
-1.500000000000000000e+01,6.288037790140815764e-01
-1.000000000000000000e+01,3.950734559169807869e-01
-5.000000000000000000e+00,2.233876298818038286e-01
0.000000000000000000e+00,1.172107831685637591e-01
5.000000000000000000e+00,5.942304467465774759e-02
1.000000000000000000e+01,2.831631123460793056e-02
1.500000000000000000e+01,1.271405362036105192e-02
2.000000000000000000e+01,5.395144328181087495e-03


==> data/nmse_ura64_measurement_gmm_subspace_0dB_quadriga_200snaps.csv <==
1.000000000000000000e+00,2.296153569470218286e-02
2.000000000000000000e+00,3.311356063730459820e-02
3.000000000000000000e+00,4.240765268473059568e-02
4.000000000000000000e+00,5.102968344570486814e-02
5.000000000000000000e+00,5.869084488337534405e-02
6.000000000000000000e+00,6.561600224509490931e-02
7.000000000000000000e+00,7.238067768550925096e-02
8.000000000000000000e+00,7.844466711990824570e-02
9.000000000000000000e+00,8.404763388402648749e-02
1.000000000000000000e+01,8.830716076972797146e-02
1.100000000000000000e+01,9.320892464543413525e-02
1.200000000000000000e+01,9.760583037609683876e-02
1.300000000000000000e+01,1.027241727866749499e-01
1.400000000000000000e+01,1.067622499128597635e-01
1.500000000000000000e+01,1.092009123289871680e-01
1.600000000000000000e+01,1.123696164134603270e-01
1.700000000000000000e+01,1.155613743139343313e-01
1.800000000000000000e+01,1.184329057931513968e-01
1.900000000000000000e+01,1.202624700643811356e-01
2.000000000000000000e+01,1.229800428707191057e-01
2.100000000000000000e+01,1.252148793849306996e-01
2.200000000000000000e+01,1.275966633607992506e-01
2.300000000000000000e+01,1.276331474383713693e-01
2.400000000000000000e+01,1.293863559895284676e-01
2.500000000000000000e+01,1.314791502993244710e-01
2.600000000000000000e+01,1.326063841003570221e-01
2.700000000000000000e+01,1.327757355859502386e-01
2.800000000000000000e+01,1.339352511216347075e-01
2.900000000000000000e+01,1.339878908045614159e-01
3.000000000000000000e+01,1.338907493276954574e-01
3.100000000000000000e+01,1.352295398741786281e-01
3.200000000000000000e+01,1.363904085537765432e-01
3.300000000000000000e+01,1.353339307255657098e-01
3.400000000000000000e+01,1.362069796195216065e-01
3.500000000000000000e+01,1.371597161430943290e-01
3.600000000000000000e+01,1.356518730292505803e-01
3.700000000000000000e+01,1.367428253263926752e-01
3.800000000000000000e+01,1.363584721241518638e-01
3.900000000000000000e+01,1.348462321531462282e-01
4.000000000000000000e+01,1.350528844517483174e-01
4.100000000000000000e+01,1.355632997722284183e-01
4.200000000000000000e+01,1.351773288114455629e-01
4.300000000000000000e+01,1.343433762036960188e-01
4.400000000000000000e+01,1.330756420231859194e-01
4.500000000000000000e+01,1.318624866163068121e-01
4.600000000000000000e+01,1.320813690557700870e-01
4.700000000000000000e+01,1.317127063573921009e-01
4.800000000000000000e+01,1.310424218035807498e-01
4.900000000000000000e+01,1.308858047505142563e-01
5.000000000000000000e+01,1.300234613626795876e-01
5.100000000000000000e+01,1.284765284511665273e-01
5.200000000000000000e+01,1.285748624170549304e-01
5.300000000000000000e+01,1.272596016609146008e-01
5.400000000000000000e+01,1.270686282934332945e-01
5.500000000000000000e+01,1.253785485632750718e-01
5.600000000000000000e+01,1.251625048593504319e-01
5.700000000000000000e+01,1.226099440840961452e-01
5.800000000000000000e+01,1.228714399441708377e-01
5.900000000000000000e+01,1.218515177183338155e-01
6.000000000000000000e+01,1.208993596300025758e-01
6.100000000000000000e+01,1.198432449887577578e-01
6.200000000000000000e+01,1.191928293645800052e-01
6.300000000000000000e+01,1.176724593119310297e-01
6.400000000000000000e+01,1.167661725361358316e-01


==> data/nmse_ura64_measurement_gmm_subspace_quadriga_0dB_8ue_snaps.csv <==
2.000000000000000000e+01,2.184040864799763615e-01
3.000000000000000000e+01,1.782596313579279390e-01
5.000000000000000000e+01,1.374525385712625780e-01
1.000000000000000000e+02,9.983320323287779574e-02
2.000000000000000000e+02,7.832079949497013083e-02
5.000000000000000000e+02,6.326552932411291796e-02
1.000000000000000000e+03,5.678496686864387133e-02
2.000000000000000000e+03,5.461211521861831369e-02
5.000000000000000000e+03,5.234935654796202265e-02
1.000000000000000000e+04,5.108547053703309943e-02


==> data/nmse_ura64_measurement_gmm_subspace_quadriga_8ue_200snaps.csv <==
-1.500000000000000000e+01,7.174528206653563167e-01
-1.000000000000000000e+01,4.274796935525767005e-01
-5.000000000000000000e+00,1.971903425497293916e-01
0.000000000000000000e+00,7.997411605954328484e-02
5.000000000000000000e+00,3.232457078474790246e-02
1.000000000000000000e+01,1.209674842328245167e-02
1.500000000000000000e+01,4.278487168049731337e-03
2.000000000000000000e+01,1.455094467521082270e-03


==> data/nmse_ura64_measurement_ls.csv <==
-1.500000000000000000e+01,3.156653965924200733e+01
-1.000000000000000000e+01,9.982216317324013488e+00
-5.000000000000000000e+00,3.156653965924201000e+00
0.000000000000000000e+00,9.982216317324025256e-01
5.000000000000000000e+00,3.156653965924203220e-01
1.000000000000000000e+01,9.982216317324033028e-02
1.500000000000000000e+01,3.156653965924201277e-02
2.000000000000000000e+01,9.982216317324016375e-03


==> data/nmse_ura64_measurement_smpl_cov_heuristic_0dB_quadriga_200.csv <==
1.000000000000000000e+00,2.063570917325060691e-02
2.000000000000000000e+00,3.888422342091447242e-02
3.000000000000000000e+00,5.619919829703581837e-02
4.000000000000000000e+00,7.186464614122770045e-02
5.000000000000000000e+00,8.445698163158313343e-02
6.000000000000000000e+00,9.603214054525628651e-02
7.000000000000000000e+00,1.095951337664560904e-01
8.000000000000000000e+00,1.187574012524683503e-01
9.000000000000000000e+00,1.304175733079373234e-01
1.000000000000000000e+01,1.370004775260696139e-01
1.100000000000000000e+01,1.473026552039611858e-01
1.200000000000000000e+01,1.531286917807858083e-01
1.300000000000000000e+01,1.625578814414737894e-01
1.400000000000000000e+01,1.687945952111855608e-01
1.500000000000000000e+01,1.744070621231713358e-01
1.600000000000000000e+01,1.794108096945628006e-01
1.700000000000000000e+01,1.861486167508392964e-01
1.800000000000000000e+01,1.928316795525339411e-01
1.900000000000000000e+01,1.953379238086211389e-01
2.000000000000000000e+01,2.005320734034950203e-01
2.100000000000000000e+01,2.061439784497991201e-01
2.200000000000000000e+01,2.077081627258114127e-01
2.300000000000000000e+01,2.108894578469321379e-01
2.400000000000000000e+01,2.156918812736088875e-01
2.500000000000000000e+01,2.166714098855108683e-01
2.600000000000000000e+01,2.203686553161095518e-01
2.700000000000000000e+01,2.214847066767278994e-01
2.800000000000000000e+01,2.247587650975157447e-01
2.900000000000000000e+01,2.278689717569519213e-01
3.000000000000000000e+01,2.286637813706460243e-01
3.100000000000000000e+01,2.318042101914522257e-01
3.200000000000000000e+01,2.344543581844112656e-01
3.300000000000000000e+01,2.349648884514378144e-01
3.400000000000000000e+01,2.361201404000260184e-01
3.500000000000000000e+01,2.379721247626777059e-01
3.600000000000000000e+01,2.388863663825497863e-01
3.700000000000000000e+01,2.404947614310830872e-01
3.800000000000000000e+01,2.417155757300271934e-01
3.900000000000000000e+01,2.418600827865358405e-01
4.000000000000000000e+01,2.447174689038960071e-01
4.100000000000000000e+01,2.441450608070513395e-01
4.200000000000000000e+01,2.455003241438903916e-01
4.300000000000000000e+01,2.472162141073853125e-01
4.400000000000000000e+01,2.472671792885866027e-01
4.500000000000000000e+01,2.471041172589910906e-01
4.600000000000000000e+01,2.479879207895991367e-01
4.700000000000000000e+01,2.480276161954822478e-01
4.800000000000000000e+01,2.494198404059770613e-01
4.900000000000000000e+01,2.499325489601987305e-01
5.000000000000000000e+01,2.498176960525128609e-01
5.100000000000000000e+01,2.505061904650975335e-01
5.200000000000000000e+01,2.514043930131004134e-01
5.300000000000000000e+01,2.519807515514456697e-01
5.400000000000000000e+01,2.510650001792480990e-01
5.500000000000000000e+01,2.519342223441648487e-01
5.600000000000000000e+01,2.526300654872215001e-01
5.700000000000000000e+01,2.519244357849985683e-01
5.800000000000000000e+01,2.517983568723865528e-01
5.900000000000000000e+01,2.527941754193726021e-01
6.000000000000000000e+01,2.529221871328553584e-01
6.100000000000000000e+01,2.529514854658763690e-01
6.200000000000000000e+01,2.532179401162208965e-01
6.300000000000000000e+01,2.533761533181435599e-01
6.400000000000000000e+01,2.535094009849666596e-01


==> data/nmse_ura64_measurement_smpl_cov_heuristic_quadriga_0dB_8ue_snaps.csv <==
2.000000000000000000e+01,2.067840447481063548e-01
3.000000000000000000e+01,1.789091383221233234e-01
5.000000000000000000e+01,1.529325435719478821e-01
1.000000000000000000e+02,1.301745843081076603e-01
2.000000000000000000e+02,1.189394568188845980e-01
5.000000000000000000e+02,1.115914335643047733e-01
1.000000000000000000e+03,1.095141289651767463e-01
2.000000000000000000e+03,1.092654442634560796e-01
5.000000000000000000e+03,1.073330050991041923e-01
1.000000000000000000e+04,1.079058421045511335e-01


==> data/nmse_ura64_measurement_smpl_cov_heuristic_quadriga_200snaps_8ue.csv <==
-1.500000000000000000e+01,8.046087658127354381e-01
-1.000000000000000000e+01,5.271917836446953221e-01
-5.000000000000000000e+00,2.748880962179169885e-01
0.000000000000000000e+00,1.187574012524684614e-01
5.000000000000000000e+00,4.666699237466079286e-02
1.000000000000000000e+01,1.610502485558621202e-02
1.500000000000000000e+01,5.184278916742098529e-03
2.000000000000000000e+01,1.633463327562216863e-03


==> data/nmse_ura64_measurement_smpl_cov_quadriga.csv <==
-1.500000000000000000e+01,7.635261128317127888e-01
-1.000000000000000000e+01,6.210614495085235998e-01
-5.000000000000000000e+00,4.323795832027544361e-01
0.000000000000000000e+00,2.535094009849667707e-01
5.000000000000000000e+00,1.287047361634097442e-01
1.000000000000000000e+01,5.897382022758210218e-02
1.500000000000000000e+01,2.440438143289436201e-02
2.000000000000000000e+01,9.008423101211478212e-03


==> data/nmse_ura64_measurement_smpl_cov_subspace_0dB_quadriga_200.csv <==
1.000000000000000000e+00,6.237805683022420999e-02
2.000000000000000000e+00,7.309974138999666970e-02
3.000000000000000000e+00,8.628807688644318796e-02
4.000000000000000000e+00,9.840606591197910424e-02
5.000000000000000000e+00,1.088275854035807150e-01
6.000000000000000000e+00,1.191785429606851549e-01
7.000000000000000000e+00,1.307606548280166869e-01
8.000000000000000000e+00,1.388176383402250080e-01
9.000000000000000000e+00,1.480132432969368250e-01
1.000000000000000000e+01,1.554721212121883689e-01
1.100000000000000000e+01,1.646093506922581273e-01
1.200000000000000000e+01,1.693568670465751824e-01
1.300000000000000000e+01,1.781800341702696744e-01
1.400000000000000000e+01,1.840398248061354269e-01
1.500000000000000000e+01,1.883865039012477538e-01
1.600000000000000000e+01,1.926767254732133505e-01
1.700000000000000000e+01,1.997617693568131403e-01
1.800000000000000000e+01,2.053119838973416211e-01
1.900000000000000000e+01,2.078531695164004822e-01
2.000000000000000000e+01,2.134948122239287149e-01
2.100000000000000000e+01,2.179892933305818958e-01
2.200000000000000000e+01,2.198871024359684845e-01
2.300000000000000000e+01,2.221593746452426577e-01
2.400000000000000000e+01,2.261873447901432410e-01
2.500000000000000000e+01,2.274415894936222260e-01
2.600000000000000000e+01,2.318947572684244285e-01
2.700000000000000000e+01,2.327323975286528235e-01
2.800000000000000000e+01,2.353814055782381953e-01
2.900000000000000000e+01,2.375836596616359986e-01
3.000000000000000000e+01,2.393536047861527516e-01
3.100000000000000000e+01,2.425523561493548585e-01
3.200000000000000000e+01,2.443425119350097763e-01
3.300000000000000000e+01,2.453760746665970272e-01
3.400000000000000000e+01,2.454708847338704647e-01
3.500000000000000000e+01,2.472515802862990109e-01
3.600000000000000000e+01,2.484144344823488171e-01
3.700000000000000000e+01,2.496727871457481707e-01
3.800000000000000000e+01,2.508276769853624022e-01
3.900000000000000000e+01,2.505272106299700763e-01
4.000000000000000000e+01,2.523948743308900844e-01
4.100000000000000000e+01,2.523714391206025587e-01
4.200000000000000000e+01,2.534478186578986159e-01
4.300000000000000000e+01,2.551766892530384911e-01
4.400000000000000000e+01,2.551090386537514521e-01
4.500000000000000000e+01,2.542473621564905195e-01
4.600000000000000000e+01,2.549969610260937047e-01
4.700000000000000000e+01,2.550218597406509469e-01
4.800000000000000000e+01,2.556424412700312176e-01
4.900000000000000000e+01,2.562775518695261656e-01
5.000000000000000000e+01,2.553215562144481310e-01
5.100000000000000000e+01,2.556832986271354580e-01
5.200000000000000000e+01,2.562012416353048327e-01
5.300000000000000000e+01,2.563354493376692189e-01
5.400000000000000000e+01,2.553334846493535704e-01
5.500000000000000000e+01,2.559865215381212367e-01
5.600000000000000000e+01,2.562305011649053665e-01
5.700000000000000000e+01,2.548494108425594651e-01
5.800000000000000000e+01,2.548781680673911088e-01
5.900000000000000000e+01,2.552166609700475819e-01
6.000000000000000000e+01,2.549189474973343472e-01
6.100000000000000000e+01,2.543293910269927571e-01
6.200000000000000000e+01,2.540941576741397312e-01
6.300000000000000000e+01,2.538000545476319925e-01
6.400000000000000000e+01,2.535094009849666596e-01


==> data/nmse_ura64_measurement_smpl_cov_subspace_quadriga_0dB_8ue_snaps.csv <==
2.000000000000000000e+01,2.696506053300409267e-01
3.000000000000000000e+01,2.318801829298032802e-01
5.000000000000000000e+01,1.952244751201506756e-01
1.000000000000000000e+02,1.586279241701573639e-01
2.000000000000000000e+02,1.388060277867405046e-01
5.000000000000000000e+02,1.253401565775520143e-01
1.000000000000000000e+03,1.199455978674752316e-01
2.000000000000000000e+03,1.167694898399445347e-01
5.000000000000000000e+03,1.130755333601528995e-01
1.000000000000000000e+04,1.132058052370024243e-01


==> data/nmse_ura64_measurement_smpl_cov_subspace_quadriga_200snaps_8ue.csv <==
-1.500000000000000000e+01,7.892483373038996497e-01
-1.000000000000000000e+01,5.755164000771493260e-01
-5.000000000000000000e+00,3.264406682963063577e-01
0.000000000000000000e+00,1.388176383402249803e-01
5.000000000000000000e+00,5.030844152017082543e-02
1.000000000000000000e+01,1.647354175478927055e-02
1.500000000000000000e+01,5.170911464593998079e-03
2.000000000000000000e+01,1.630228273723499871e-03

